PERLE: Powerful Energy Recovery Linac for Experiments - Conceptual Design Report

A conceptual design is presented of a novel ERL facility for the development and application of the energy recovery technique to linear electron accelerators in the multi-turn, large current and large energy regime. The main characteristics of the powerful energy recovery linac experiment facility (PERLE) are derived from the design of the Large Hadron electron Collider, an electron beam upgrade under study for the LHC, for which it would be the key demonstrator. PERLE is thus projected as a facility to investigate efficient, high current (> 10 mA) ERL operation with three re-circulation passages through newly designed SCRF cavities, at 801.58 MHz frequency, and following deceleration over another three re-circulations. In its fully equipped configuration, PERLE provides an electron beam of approximately 1 GeV energy. A physics programme possibly associated with PERLE is sketched, consisting of high precision elastic electron-proton scattering experiments, as well as photo-nuclear reactions of unprecedented intensities with up to 30 MeV photon beam energy as may be obtained using Fabry-Perot cavities. The facility has further applications as a general technology test bed that can investigate and validate novel superconducting magnets (beam induced quench tests) and superconducting RF structures (structure tests with high current beams, beam loading and transients). Besides a chapter on operation aspects, the report contains detailed considerations on the choices for the SCRF structure, optics and lattice design, solutions for arc magnets, source and injector and on further essential components. A suitable configuration derived from the here presented design concept may next be moved forward to a technical design and possibly be built by an international collaboration which is being established.

==> Figures/figure_list.txt <==
plogbig.png
150MeV_1DMax-no-title.png
150MeV_2D-no-title.png
1000MeV_1DMax-no-title.png
1000MeV_2D-no-title.png
QuenchLevelVersusPulseLength.png
sint.pdf
asy.pdf
gmlowstruct.pdf
gmhighstruct.pdf
photonuclearreactions.png
sketch.pdf
stage1.pdf
stage2.pdf
linac1.jpg
linac2.jpg
arc1.pdf
arc3.jpg
arc5.jpg
injectionchicane.png
twiss.pdf
x-xp.png
y-yp.png
z_023.png
z_011.png
modes10e9.png
modes12e9.png
generalphotoinjector.pdf
dependence.pdf
shapeEN.pdf
impLHeCMonoCompare.pdf
impLHeCDipCompare.pdf
LFCompare.png
power.pdf
cavity802.png
f38bottom.png
f3nine.png
f3ten.png
SNSmodule.png
vesselarrangement.png
cavitycoupler.png
dipoleHOM.png
monopoleHOM.png
bending_magnet.pdf
quad_magnet.pdf
arc_1_magnets.pdf
arc_2_magnets.pdf
arc_3_magnets.pdf
arc_4_magnets.pdf
arc_5_magnets.pdf
arc_6_magnets.pdf
DumpTL.pdf
DumpLine.pdf
VerticalBend.pdf
SetupDump.pdf
Kickers.pdf
Septum.pdf
cavity.png
iso_para2.png
face_para2.png
D_VS_w0.png
radii.png
Orsayzoom.pdf

